Galaxy And Mass Assembly (GAMA): the interplay between galaxy mass, SFR and heavy element abundance in paired galaxy sets

We study the star formation rate (SFR), stellar mass ($M_{\star}$) and the gas metallicity (Z) for 4,636 galaxy pairs using the Galaxy And Mass Assembly (GAMA) survey. Our galaxy pairs lie in a redshift range of 0 $<$ $z$ $<$ 0.35, mass range of 7.5 $<$ log( M$_{\star}$/ M$_\odot$) $<$ 11.5 and $\Delta V$ $<$ 1000 km s$^{-1}$. We explore variations in SFR and Z from three point of views: multiplicity, pair separation and dynamics. We define multiplicity as the number of galaxies paired with a single galaxy, and analyzed for the first time variations in SFR and Z for both, single pairs and pairs with higher multiplicity. For the latter, we find SFR enhancements from 0.025-0.15 dex, that would shift the M-SFR relation of single pairs by 27$\%$ to higher SFRs. The effect of Z on the other hand, is of only 4$\%$. We analyze the most and least massive galaxy of major/minor pairs as a function of the pair separation. We define major pairs those with mass ratios of 0.5 $<$ $M_1$/$M_2$ $<$ 2, while pairs with more discrepant mass ratios are classified as minor pairs. We find SFR enhancements of up to 2 and 4 times with respect to their control sample, for major and minor pairs. For the case of Z, we find decrements of up to 0.08 dex for the closest pairs. When we focus on dynamics, Z enhancements are found for minor pairs with high velocity dispersion $(\sigma_p > 250 \; \mathrm{km\,s ^{-1}})$ and high multiplicity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
